The vertical Na-O relation in the bulge globular cluster NGC 6553

In this article, we present a detailed chemical analysis of seven red giant members of NGC 6553 using high-resolution spectroscopy from VLT FLAMES. We obtained the stellar parameters (Teff, Log(g), vt, [Fe/H]) of these stars from the spectra, and we measured the chemical abundance for 20 elements, including light elements, iron-peak elements, alpha-elements and neutron-capture elements. The metallicities in our sample stars are consistent with a homogeneous distribution. We found a mean of [Fe/H]=-0.14+/-0.07 dex, in agreement with other studies. Using the alpha-elements Mg, Si, Ca and Ti we obtain the mean of [alpha/Fe]=0.11+/-0.05. We found a vertical relation between Na and O, characterized by a significant spread in Na and an almost non-existent spread in O. In fact, Na and Al are the only two light elements with a large intrinsic spread, which demonstrates the presence of Multiple Populations (MPs). An intrinsic spread in Mg is not detected in this study. The alpha, iron-peak and neutron capture elements show good agreement with the trend of the bulge field stars, indicating similar origin and evolution, in concordance with our previous studies for two other bulge GCs (NGC 6440 and NGC 6528).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
